Search for $C\!P$ violation using $T$-odd correlations in $D_{(s)}^{+}\to K^{+} K^{-}\pi^{+}\pi^{0}$, $D_{(s)}^{+}\to K^{+} \pi^{-}\pi^{+}\pi^{0}$, and $D^{+}\to K^{-}\pi^{+}\pi^{+}\pi^{0}$ decays

We search for $C\!P$ violation using $T$-odd correlations in five $D_{(s)}^{+}$ and $D_{(s)}^{-}$ four-body decays. Our analysis is based on 980 $\rm fb^{-1}$ of data collected by the Belle detector at the KEKB energy-asymmetric $e^+e^-$ collider. Our results for the $T$-odd $C\!P$-violating parameter $a^{T\text{-odd}}_{C\!P}$ are: $a^{T\text{-odd}}_{C\!P}({D^{+}\to K^{-}K^{+}\pi^{+}\pi^{0}}) = (+2.6\pm 6.6\pm 1.3 )\times10^{-3}$, $a^{T\text{-odd}}_{C\!P}({D^{+}\to K^{+}\pi^{-}\pi^{+}\pi^{0}}) = (-1.3\pm 4.2\pm 0.1 )\times10^{-2}$, $a^{T\text{-odd}}_{C\!P}({D^{+}\to K^{-}\pi^{+}\pi^{+}\pi^{0}}) = (+0.2\pm 1.5\pm 0.8 )\times10^{-3}$, $a^{T\text{-odd}}_{C\!P}({D_s^{+}\to K^{+}\pi^{-}\pi^{+}\pi^{0}}) = (-1.1\pm 2.2\pm 0.1 )\times10^{-2}$, and $a^{T\text{-odd}}_{C\!P}({D_s^{+}\to K^{-}K^{+}\pi^{+}\pi^{0}}) = (+2.2\pm 3.3\pm 4.3 )\times10^{-3}$, where the uncertainties are statistical and systematic, respectively. These results are the first such measurements and are all consistent with zero. They include the first measurement for a $D^+_s$ singly Cabibbo-suppressed decay, and the first measurement for a $D$ meson doubly Cabibbo-suppressed decay. We also measure $a^{T\text{-odd}}_{C\!P}$ in different subregions of phase space, where the decays are dominated by different intermediate resonance states such as $D^+\to\phi\rho^+$, $\bar{K}^{*0}K^{*+}$, and $\bar{K}^{*0}\rho^+$; and $D_s^+\to K^{*+}\rho^{0}$, $K^{*0}\rho^{+}$, $\phi\rho^+$, and $\bar{K}^{*0}K^{*+}$. No evidence for $C\!P$ violation is found.

==> pub647-arxiv.txt <==
Belle Collaboration: L. K. Li, A. J. Schwartz, E. Won, K. Kinoshita, I. Adachi, H. Aihara, S. Al Said, D. M. Asner, V. Aulchenko, T. Aushev, V. Babu, Sw. Banerjee, P. Behera, K. Belous, J. Bennett, M. Bessner, T. Bilka, D. Biswas, A. Bobrov, D. Bodrov, G. Bonvicini, J. Borah, M. Bra\v{c}ko, P. Branchini, A. Budano, D. \v{C}ervenkov, M.-C. Chang, B. G. Cheon, H. E. Cho, K. Cho, S.-K. Choi, Y. Choi, S. Choudhury, D. Cinabro, J. Cochran, S. Das, G. De Nardo, G. De Pietro, R. Dhamija, F. Di Capua, J. Dingfelder, Z. Dole\v{z}al, T. V. Dong, S. Dubey, D. Epifanov, A. Frey, B. G. Fulsom, V. Gaur, A. Giri, P. Goldenzweig, G. Gong, E. Graziani, D. Greenwald, T. Gu, Y. Guan, K. Gudkova, C. Hadjivasiliou, T. Hara, K. Hayasaka, H. Hayashii, D. Herrmann, W.-S. Hou, C.-L. Hsu, N. Ipsita, A. Ishikawa, R. Itoh, M. Iwasaki, W. W. Jacobs, E.-J. Jang, Q. P. Ji, S. Jia, Y. Jin, K. K. Joo, J. Kahn, A. B. Kaliyar, C.~Kiesling, C. H. Kim, D. Y. Kim, K.-H. Kim, Y. J. Kim, Y.-K. Kim, H. Kindo, P. Kody\v{s}, A. Korobov, S. Korpar, E. Kovalenko, P. Kri\v{z}an, P. Krokovny, M. Kumar, R. Kumar, K. Kumara, Y.-J. Kwon, Y. T. Lai, T. Lam, S. C. Lee, Y. Li, J. Libby, K. Lieret, Y.-R. Lin, D. Liventsev, Y. Ma, M. Masuda, T. Matsuda, D. Matvienko, S. K. Maurya, F. Meier, M. Merola, F. Metzner, R. Mizuk, G. B. Mohanty, M. Nakao, D. Narwal, Z. Natkaniec, A. Natochii, L. Nayak, N. K. Nisar, S. Nishida, S. Ogawa, H. Ono, P. Oskin, G. Pakhlova, S. Pardi, H. Park, J. Park, S.-H. Park, A. Passeri, S. Patra, S. Paul, R. Pestotnik, L. E. Piilonen, T. Podobnik, E. Prencipe, M. T. Prim, G. Russo, S. Sandilya, A. Sangal, L. Santelj, V. Savinov, G. Schnell, C. Schwanda, Y. Seino, M. E. Sevior, W. Shan, M. Shapkin, C. Sharma, J.-G. Shiu, B. Shwartz, E. Solovieva, M. Stari\v{c}, Z. S. Stottler, M. Sumihama, M. Takizawa, K. Tanida, F. Tenchini, M. Uchida, T. Uglov, Y. Unno, K. Uno, S. Uno, G. Varner, K. E. Varvell, A. Vinokurova, D. Wang, E. Wang, X. L. Wang, S. Watanuki, O. Werbycka, X. Xu, B. D. Yabsley, W. Yan, S. B. Yang, J. H. Yin, Y. Yook, Z. P. Zhang, V.~Zhilich, V. Zhukova
